The Allen-Cahn equation on closed manifolds

We study global variational properties of the space of solutions to $-\varepsilon^2\Delta u + W'(u)=0$ on any closed Riemannian manifold $M$. Our techniques are inspired by recent advances in the variational theory of minimal hypersurfaces and extend a well-known analogy with the theory of phase transitions. First, we show that solutions at the lowest positive energy level are either stable or obtained by min-max and have index 1. We show that if $\varepsilon$ is not small enough, in terms of the Cheeger constant of $M$, then there are no interesting solutions. However, we show that the number of min-max solutions to the equation above goes to infinity as $\varepsilon\to 0$ and their energies have sublinear growth. This result is sharp in the sense that for generic metrics the number of solutions is finite, for fixed $\varepsilon$, as shown recently by G. Smith. We also show that the energy of the min-max solutions accumulate, as $\varepsilon \to 0$, around limit-interfaces which are smooth embedded minimal hypersurfaces whose area with multiplicity grows sublinearly. For generic metrics with ${\rm Ric}_M>0$, the limit-interface of the solutions at the lowest positive energy level is an embedded minimal hypersurface of least area in the sense of Mazet-Rosenberg. Finally, we prove that the min-max energy values are bounded from below by the widths of the area functional as defined by Marques-Neves.

==> Multiparameter_Minmax-AllenCahn.log.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.16 (TeX Live 2015) (preloaded format=pdflatex 2015.5.24)  19 AUG 2016 18:22
entering extended mode
 restricted \write18 enabled.
 file:line:error style messages enabled.
 %&-line parsing enabled.
**"Multiparameter Minmax-AllenCahn.tex"
(./Multiparameter Minmax-AllenCahn.tex
LaTeX2e <2015/01/01>
Babel <3.9l> and hyphenation patterns for 79 languages loaded.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amscls/amsart.cls
Document Class: amsart 2015/03/04 v2.20.2
\linespacing=\dimen102
\normalparindent=\dimen103
\normaltopskip=\skip41
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2013/01/14 v2.14 AMS math features
\@mathmargin=\skip42

For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2000/06/29 v2.01

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0
\@emptytoks=\toks14
\ex@=\dimen104
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d
\pmbraise@=\dimen105
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 1999/12/14 v2.01 operator names
)
\inf@bad=\count79
LaTeX Info: Redefining \frac on input line 210.
\uproot@=\count80
\leftroot@=\count81
LaTeX Info: Redefining \overline on input line 306.
\classnum@=\count82
\DOTSCASE@=\count83
LaTeX Info: Redefining \ldots on input line 378.
LaTeX Info: Redefining \dots on input line 381.
LaTeX Info: Redefining \cdots on input line 466.
\Mathstrutbox@=\box26
\strutbox@=\box27
\big@size=\dimen106
LaTeX Font Info:    Redeclaring font encoding OML on input line 566.
LaTeX Font Info:    Redeclaring font encoding OMS on input line 567.
\macc@depth=\count84
\c@MaxMatrixCols=\count85
\dotsspace@=\muskip10
\c@parentequation=\count86
\dspbrk@lvl=\count87
\tag@help=\toks15
\row@=\count88
\column@=\count89
\maxfields@=\count90
\andhelp@=\toks16
\eqnshift@=\dimen107
\alignsep@=\dimen108
\tagshift@=\dimen109
\tagwidth@=\dimen110
\totwidth@=\dimen111
\lineht@=\dimen112
\@envbody=\toks17
\multlinegap=\skip43
\multlinetaggap=\skip44
\mathdisplay@stack=\toks18
LaTeX Info: Redefining \[ on input line 2665.
LaTeX Info: Redefining \] on input line 2666.
)
LaTeX Font Info:    Try loading font information for U+msa on input line 388.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info:    Overwriting math alphabet `\mathfrak' in version `bold'
(Font)                  U/euf/m/n --> U/euf/b/n on input line 106.
)
\copyins=\insert233
\abstractbox=\box28
\listisep=\skip45
\c@part=\count91
\c@section=\count92
\c@subsection=\count93
\c@subsubsection=\count94
\c@paragraph=\count95
\c@subparagraph=\count96
\c@figure=\count97
\c@table=\count98
\abovecaptionskip=\skip46
\belowcaptionskip=\skip47
\captionindent=\dimen113
\thm@style=\toks19
\thm@bodyfont=\toks20
\thm@headfont=\toks21
\thm@notefont=\toks22
\thm@headpunct=\toks23
\thm@preskip=\skip48
\thm@postskip=\skip49
\thm@headsep=\skip50
\dth@everypar=\toks24
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2010/09/12 v5.6 Page Geometry

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2014/10/28 v1.15 key=value parser (DPC)
\KV@toks@=\toks25
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifpdf.sty
Package: ifpdf 2011/01/30 v2.3 Provides the ifpdf switch (HO)
Package ifpdf Info: pdfTeX in PDF mode is detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ifvtex.sty
Package: ifvtex 2010/03/01 v1.5 Detect VTeX and its facilities (HO)
Package ifvtex Info: VTeX not detected.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/ifxetex/ifxetex.sty
Package: ifxetex 2010/09/12 v0.6 Provides ifxetex conditional
)
\Gm@cnth=\count99
\Gm@cntv=\count100
\c@Gm@tempcnt=\count101
\Gm@bindingoffset=\dimen114
\Gm@wd@mp=\dimen115
\Gm@odd@mp=\dimen116
\Gm@even@mp=\dimen117
\Gm@layoutwidth=\dimen118
\Gm@layoutheight=\dimen119
\Gm@layouthoffset=\dimen120
\Gm@layoutvoffset=\dimen121
\Gm@dimlist=\toks26
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/breqn.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3.sty
Package: expl3 2015/03/01 v5547 L3 programming layer (loader) 

(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/expl3-code.tex
Package: expl3 2015/03/01 v5547 L3 programming layer (code) 
L3 Module: l3bootstrap 2015/02/28 v5542 L3 Bootstrap code
L3 Module: l3names 2015/02/24 v5535 L3 Namespace for primitives
L3 Module: l3basics 2015/01/27 v5500 L3 Basic definitions
L3 Module: l3expan 2014/11/27 v5472 L3 Argument expansion
L3 Module: l3tl 2015/01/27 v5500 L3 Token lists
L3 Module: l3str 2015/03/01 v5545 L3 Strings
L3 Module: l3seq 2014/08/23 v5354 L3 Sequences and stacks
L3 Module: l3int 2015/02/21 v5529 L3 Integers
\c_max_int=\count102
\l_tmpa_int=\count103
\l_tmpb_int=\count104
\g_tmpa_int=\count105
\g_tmpb_int=\count106
L3 Module: l3quark 2014/08/23 v5354 L3 Quarks
L3 Module: l3prg 2014/08/23 v5354 L3 Control structures
\g__prg_map_int=\count107
L3 Module: l3clist 2014/08/23 v5354 L3 Comma separated lists
L3 Module: l3token 2014/09/15 v5422 L3 Experimental token manipulation
L3 Module: l3prop 2014/08/23 v5354 L3 Property lists
L3 Module: l3msg 2015/02/26 v5537 L3 Messages
L3 Module: l3file 2014/08/24 v5369 L3 File and I/O operations
\l_iow_line_count_int=\count108
\l__iow_target_count_int=\count109
\l__iow_current_line_int=\count110
\l__iow_current_word_int=\count111
\l__iow_current_indentation_int=\count112
L3 Module: l3skip 2014/08/23 v5354 L3 Dimensions and skips
\c_zero_dim=\dimen122
\c_max_dim=\dimen123
\l_tmpa_dim=\dimen124
\l_tmpb_dim=\dimen125
\g_tmpa_dim=\dimen126
\g_tmpb_dim=\dimen127
\c_zero_skip=\skip51
\c_max_skip=\skip52
\l_tmpa_skip=\skip53
\l_tmpb_skip=\skip54
\g_tmpa_skip=\skip55
\g_tmpb_skip=\skip56
\c_zero_muskip=\muskip11
\c_max_muskip=\muskip12
\l_tmpa_muskip=\muskip13
\l_tmpb_muskip=\muskip14
\g_tmpa_muskip=\muskip15
\g_tmpb_muskip=\muskip16
L3 Module: l3keys 2015/01/27 v5500 L3 Key-value interfaces
\g__keyval_level_int=\count113
\l_keys_choice_int=\count114
L3 Module: l3fp 2014/08/22 v5336 L3 Floating points
\c__fp_leading_shift_int=\count115
\c__fp_middle_shift_int=\count116
\c__fp_trailing_shift_int=\count117
\c__fp_big_leading_shift_int=\count118
\c__fp_big_middle_shift_int=\count119
\c__fp_big_trailing_shift_int=\count120
\c__fp_Bigg_leading_shift_int=\count121
\c__fp_Bigg_middle_shift_int=\count122
\c__fp_Bigg_trailing_shift_int=\count123
L3 Module: l3box 2014/08/23 v5354 L3 Experimental boxes
\c_empty_box=\box29
\l_tmpa_box=\box30
\l_tmpb_box=\box31
\g_tmpa_box=\box32
\g_tmpb_box=\box33
L3 Module: l3coffins 2014/08/23 v5354 L3 Coffin code layer
\l__coffin_internal_box=\box34
\l__coffin_internal_dim=\dimen128
\l__coffin_offset_x_dim=\dimen129
\l__coffin_offset_y_dim=\dimen130
\l__coffin_x_dim=\dimen131
\l__coffin_y_dim=\dimen132
\l__coffin_x_prime_dim=\dimen133
\l__coffin_y_prime_dim=\dimen134
\c_empty_coffin=\box35
\l__coffin_aligned_coffin=\box36
\l__coffin_aligned_internal_coffin=\box37
\l_tmpa_coffin=\box38
\l_tmpb_coffin=\box39
\l__coffin_display_coffin=\box40
\l__coffin_display_coord_coffin=\box41
\l__coffin_display_pole_coffin=\box42
\l__coffin_display_offset_dim=\dimen135
\l__coffin_display_x_dim=\dimen136
\l__coffin_display_y_dim=\dimen137
L3 Module: l3color 2014/08/23 v5354 L3 Experimental color support
L3 Module: l3candidates 2015/03/01 v5544 L3 Experimental additions to l3kernel
\l__box_top_dim=\dimen138
\l__box_bottom_dim=\dimen139
\l__box_left_dim=\dimen140
\l__box_right_dim=\dimen141
\l__box_top_new_dim=\dimen142
\l__box_bottom_new_dim=\dimen143
\l__box_left_new_dim=\dimen144
\l__box_right_new_dim=\dimen145
\l__box_internal_box=\box43
\l__coffin_bounding_shift_dim=\dimen146
\l__coffin_left_corner_dim=\dimen147
\l__coffin_right_corner_dim=\dimen148
\l__coffin_bottom_corner_dim=\dimen149
\l__coffin_top_corner_dim=\dimen150
\l__coffin_scaled_total_height_dim=\dimen151
\l__coffin_scaled_width_dim=\dimen152
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3unicode-data.def
File: l3unicode-data.def 2015/03/01 v5544 L3 Unicode data
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/l3kernel/l3pdfmode.def
File: l3pdfmode.def 2015/03/01 v5544 L3 Experimental driver: PDF mode
\l__driver_color_stack_int=\count124
))
Package: breqn 2012/05/10 v0.98b Breaking equations

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/flexisym.sty
Package: flexisym 2013/03/16 v0.97c Make math characters macros
LaTeX Info: Redefining \textprime on input line 299.
LaTeX Info: Redefining \not on input line 357.

(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/cmbase.sym
File: cmbase.sym 2007/12/19 v0.92
LaTeX Info: Redefining \hbar on input line 324.
LaTeX Info: Redefining \surd on input line 326.
LaTeX Info: Redefining \angle on input line 334.
LaTeX Info: Redefining \neq on input line 335.
LaTeX Info: Redefining \mapsto on input line 336.
LaTeX Info: Redefining \cong on input line 337.
LaTeX Info: Redefining \notin on input line 340.
LaTeX Info: Redefining \rightleftharpoons on input line 341.
LaTeX Info: Redefining \doteq on input line 342.
LaTeX Info: Redefining \hookrightarrow on input line 343.
LaTeX Info: Redefining \hookleftarrow on input line 344.
LaTeX Info: Redefining \bowtie on input line 345.
LaTeX Info: Redefining \models on input line 346.
LaTeX Info: Redefining \Longrightarrow on input line 347.
LaTeX Info: Redefining \longrightarrow on input line 348.
LaTeX Info: Redefining \Longleftarrow on input line 349.
LaTeX Info: Redefining \longleftarrow on input line 350.
LaTeX Info: Redefining \longmapsto on input line 351.
LaTeX Info: Redefining \longleftrightarrow on input line 352.
LaTeX Info: Redefining \Longleftrightarrow on input line 353.
LaTeX Info: Redefining \cdots on input line 357.
LaTeX Info: Redefining \vdots on input line 360.
LaTeX Info: Redefining \ddots on input line 365.
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/breqn/mathstyle.sty
Package: mathstyle 2014/06/10 v0.90a Tracking mathstyle implicitly
LaTeX Info: Redefining \displaystyle on input line 82.
LaTeX Info: Redefining \textstyle on input line 84.
LaTeX Info: Redefining \scriptstyle on input line 86.
LaTeX Info: Redefining \scriptscriptstyle on input line 88.
LaTeX Info: Redefining \genfrac on input line 122.
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/tools/calc.sty
Package: calc 2014/10/28 v4.3 Infix arithmetic (KKT,FJ)
\calc@Acount=\count125
\calc@Bcount=\count126
\calc@Adimen=\dimen153
\calc@Bdimen=\dimen154
\calc@Askip=\skip57
\calc@Bskip=\skip58
LaTeX Info: Redefining \setlength on input line 80.
LaTeX Info: Redefining \addtolength on input line 81.
\calc@Ccount=\count127
\calc@Cskip=\skip59
)
\inf@bad=\count128
\maxint=\count129
\listwidth=\dimen155
\eqnumsep=\dimen156
\eqmargin=\dimen157
\eqlinespacing=\skip60
\eqlineskip=\skip61
\eqlineskiplimit=\dimen158
\eqbinoffset=\muskip17
\eqdelimoffset=\muskip18
\eqindentstep=\dimen159
\eqstyle=\toks27
\eqbreakdepth=\count130
\eqinterlinepenalty=\count131
\intereqpenalty=\count132
\intereqskip=\skip62
\prerelpenalty=\count133
\prebinoppenalty=\count134
\Dmedmuskip=\muskip19
\Dthickmuskip=\muskip20
\eqleftskip=\skip63
\eqrightskip=\skip64
\eq@vspan=\skip65
\eq@binoffset=\muskip21
\EQ@box=\box44
\EQ@copy=\box45
\EQ@numbox=\box46
\eq@wdNum=\dimen160
\GRP@numbox=\box47
\grp@wdNum=\dimen161
\eq@lines=\count135
\eq@curline=\count136
\eq@badness=\count137
\EQ@vims=\count138
\eq@dp=\dimen162
\eq@wdL=\dimen163
\eq@wdT=\dimen164
\eq@wdMin=\dimen165
\grp@wdL=\dimen166
\grp@wdR=\dimen167
\grp@wdT=\dimen168
\eq@wdRmax=\dimen169
\eq@firstht=\dimen170
\eq@wdCond=\dimen171
\eq@indentstep=\dimen172
\eq@linewidth=\dimen173
\grp@linewidth=\dimen174
\eq@hshift=\dimen175
\eq@given@sidespace=\dimen176
\mathindent=\dimen177
\eq@final@linecount=\count139
\eq@wdR=\dimen178
\EQ@continue=\toks28
\lr@level=\count140
\GRP@queue=\toks29
\GRP@box=\box48
\GRP@wholebox=\box49
\darraycolsep=\skip66
\cur@row=\count141
\cur@col=\count142
\conditionsep=\skip67
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/amssymb.sty
Package: amssymb 2013/01/14 v3.01 AMS font symbols
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/frontendlayer/tikz.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/basiclayer/pgf.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/utilities/pgfrcs.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfutil-common.te
x
\pgfutil@everybye=\toks30
\pgfutil@tempdima=\dimen179
\pgfutil@tempdimb=\dimen180

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfutil-common-li
sts.tex))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfutil-latex.def
\pgfutil@abb=\box50
(/usr/local/texlive/2015/texmf-dist/tex/latex/ms/everyshi.sty
Package: everyshi 2001/05/15 v3.00 EveryShipout Package (MS)
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfrcs.code.tex
Package: pgfrcs 2013/12/20 v3.0.0 (rcs-revision 1.28)
))
Package: pgf 2013/12/18 v3.0.0 (rcs-revision 1.14)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/basiclayer/pgfcore.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2014/10/28 v1.0g Enhanced LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2014/10/28 v1.0p Standard LaTeX Graphics (DPC,SPQR)

(/usr/local/texlive/2015/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 1999/03/16 v1.09 sin cos tan (DPC)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/graphics.cfg
File: graphics.cfg 2010/04/23 v1.9 graphics configuration of TeX Live
)
Package graphics Info: Driver file: pdftex.def on input line 94.

(/usr/local/texlive/2015/texmf-dist/tex/latex/pdftex-def/pdftex.def
File: pdftex.def 2011/05/27 v0.06d Graphics/color for pdfTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/infwarerr.sty
Package: infwarerr 2010/04/08 v1.3 Providing info/warning/error messages (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/ltxcmds.sty
Package: ltxcmds 2011/11/09 v1.22 LaTeX kernel commands for general use (HO)
)
\Gread@gobject=\count143
))
\Gin@req@height=\dimen181
\Gin@req@width=\dimen182
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/systemlayer/pgfsys.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgfsys.code.tex
Package: pgfsys 2013/11/30 v3.0.0 (rcs-revision 1.47)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex
\pgfkeys@pathtoks=\toks31
\pgfkeys@temptoks=\toks32

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfkeysfiltered.c
ode.tex
\pgfkeys@tmptoks=\toks33
))
\pgf@x=\dimen183
\pgf@y=\dimen184
\pgf@xa=\dimen185
\pgf@ya=\dimen186
\pgf@xb=\dimen187
\pgf@yb=\dimen188
\pgf@xc=\dimen189
\pgf@yc=\dimen190
\w@pgf@writea=\write3
\r@pgf@reada=\read1
\c@pgf@counta=\count144
\c@pgf@countb=\count145
\c@pgf@countc=\count146
\c@pgf@countd=\count147
\t@pgf@toka=\toks34
\t@pgf@tokb=\toks35
\t@pgf@tokc=\toks36

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgf.cfg
File: pgf.cfg 2008/05/14  (rcs-revision 1.7)
)
Driver file for pgf: pgfsys-pdftex.def

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-pdftex.d
ef
File: pgfsys-pdftex.def 2013/07/18  (rcs-revision 1.33)

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgfsys-common-p
df.def
File: pgfsys-common-pdf.def 2013/10/10  (rcs-revision 1.13)
)))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgfsyssoftpath.
code.tex
File: pgfsyssoftpath.code.tex 2013/09/09  (rcs-revision 1.9)
\pgfsyssoftpath@smallbuffer@items=\count148
\pgfsyssoftpath@bigbuffer@items=\count149
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/systemlayer/pgfsysprotocol.
code.tex
File: pgfsysprotocol.code.tex 2006/10/16  (rcs-revision 1.4)
)) (/usr/local/texlive/2015/texmf-dist/tex/latex/xcolor/xcolor.sty
Package: xcolor 2007/01/21 v2.11 LaTeX color extensions (UK)

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/color.cfg
File: color.cfg 2007/01/18 v1.5 color configuration of teTeX/TeXLive
)
Package xcolor Info: Driver file: pdftex.def on input line 225.
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1337.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1341.
Package xcolor Info: Model `RGB' extended on input line 1353.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1355.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1356.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1357.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1358.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1359.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1360.
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcore.code.tex
Package: pgfcore 2010/04/11 v3.0.0 (rcs-revision 1.7)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathcalc.code.tex
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathutil.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathparser.code.tex
\pgfmath@dimen=\dimen191
\pgfmath@count=\count150
\pgfmath@box=\box51
\pgfmath@toks=\toks37
\pgfmath@stack@operand=\toks38
\pgfmath@stack@operation=\toks39
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.code.
tex
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.basic
.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.trigo
nometric.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.rando
m.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.compa
rison.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.base.
code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.round
.code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.misc.
code.tex)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfunctions.integ
erarithmetics.code.tex)))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmathfloat.code.tex
\c@pgfmathroundto@lastzeros=\count151
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepoints.co
de.tex
File: pgfcorepoints.code.tex 2013/10/07  (rcs-revision 1.27)
\pgf@picminx=\dimen192
\pgf@picmaxx=\dimen193
\pgf@picminy=\dimen194
\pgf@picmaxy=\dimen195
\pgf@pathminx=\dimen196
\pgf@pathmaxx=\dimen197
\pgf@pathminy=\dimen198
\pgf@pathmaxy=\dimen199
\pgf@xx=\dimen200
\pgf@xy=\dimen201
\pgf@yx=\dimen202
\pgf@yy=\dimen203
\pgf@zx=\dimen204
\pgf@zy=\dimen205
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathconst
ruct.code.tex
File: pgfcorepathconstruct.code.tex 2013/10/07  (rcs-revision 1.29)
\pgf@path@lastx=\dimen206
\pgf@path@lasty=\dimen207
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathusage
.code.tex
File: pgfcorepathusage.code.tex 2013/12/13  (rcs-revision 1.23)
\pgf@shorten@end@additional=\dimen208
\pgf@shorten@start@additional=\dimen209
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorescopes.co
de.tex
File: pgfcorescopes.code.tex 2013/10/09  (rcs-revision 1.44)
\pgfpic=\box52
\pgf@hbox=\box53
\pgf@layerbox@main=\box54
\pgf@picture@serial@count=\count152
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoregraphicst
ate.code.tex
File: pgfcoregraphicstate.code.tex 2013/09/19  (rcs-revision 1.11)
\pgflinewidth=\dimen210
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretransform
ations.code.tex
File: pgfcoretransformations.code.tex 2013/10/10  (rcs-revision 1.17)
\pgf@pt@x=\dimen211
\pgf@pt@y=\dimen212
\pgf@pt@temp=\dimen213
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorequick.cod
e.tex
File: pgfcorequick.code.tex 2008/10/09  (rcs-revision 1.3)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreobjects.c
ode.tex
File: pgfcoreobjects.code.tex 2006/10/11  (rcs-revision 1.2)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepathproce
ssing.code.tex
File: pgfcorepathprocessing.code.tex 2013/09/09  (rcs-revision 1.9)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorearrows.co
de.tex
File: pgfcorearrows.code.tex 2013/11/07  (rcs-revision 1.40)
\pgfarrowsep=\dimen214
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreshade.cod
e.tex
File: pgfcoreshade.code.tex 2013/07/15  (rcs-revision 1.15)
\pgf@max=\dimen215
\pgf@sys@shading@range@num=\count153
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreimage.cod
e.tex
File: pgfcoreimage.code.tex 2013/07/15  (rcs-revision 1.18)

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoreexternal.
code.tex
File: pgfcoreexternal.code.tex 2013/07/15  (rcs-revision 1.20)
\pgfexternal@startupbox=\box55
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorelayers.co
de.tex
File: pgfcorelayers.code.tex 2013/07/18  (rcs-revision 1.7)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcoretranspare
ncy.code.tex
File: pgfcoretransparency.code.tex 2013/09/30  (rcs-revision 1.5)
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/basiclayer/pgfcorepatterns.
code.tex
File: pgfcorepatterns.code.tex 2013/11/07  (rcs-revision 1.5)
)))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/modules/pgfmoduleshapes.cod
e.tex
File: pgfmoduleshapes.code.tex 2013/10/31  (rcs-revision 1.34)
\pgfnodeparttextbox=\box56
)
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/modules/pgfmoduleplot.code.
tex
File: pgfmoduleplot.code.tex 2013/07/31  (rcs-revision 1.12)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-0-65.sty
Package: pgfcomp-version-0-65 2007/07/03 v3.0.0 (rcs-revision 1.7)
\pgf@nodesepstart=\dimen216
\pgf@nodesepend=\dimen217
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/compatibility/pgfcomp-version
-1-18.sty
Package: pgfcomp-version-1-18 2007/07/23 v3.0.0 (rcs-revision 1.1)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/utilities/pgffor.sty
(/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/utilities/pgfkeys.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgfkeys.code.tex)
) (/usr/local/texlive/2015/texmf-dist/tex/latex/pgf/math/pgfmath.sty
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/utilities/pgffor.code.tex
Package: pgffor 2013/12/13 v3.0.0 (rcs-revision 1.25)

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/math/pgfmath.code.tex)
\pgffor@iter=\dimen218
\pgffor@skip=\dimen219
\pgffor@stack=\toks40
\pgffor@toks=\toks41
))
(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/frontendlayer/tikz/tikz.cod
e.tex
Package: tikz 2013/12/13 v3.0.0 (rcs-revision 1.142)

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/libraries/pgflibraryplothan
dlers.code.tex
File: pgflibraryplothandlers.code.tex 2013/08/31 v3.0.0 (rcs-revision 1.20)
\pgf@plot@mark@count=\count154
\pgfplotmarksize=\dimen220
)
\tikz@lastx=\dimen221
\tikz@lasty=\dimen222
\tikz@lastxsaved=\dimen223
\tikz@lastysaved=\dimen224
\tikzleveldistance=\dimen225
\tikzsiblingdistance=\dimen226
\tikz@figbox=\box57
\tikz@figbox@bg=\box58
\tikz@tempbox=\box59
\tikz@tempbox@bg=\box60
\tikztreelevel=\count155
\tikznumberofchildren=\count156
\tikznumberofcurrentchild=\count157
\tikz@fig@count=\count158

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/modules/pgfmodulematrix.cod
e.tex
File: pgfmodulematrix.code.tex 2013/09/17  (rcs-revision 1.8)
\pgfmatrixcurrentrow=\count159
\pgfmatrixcurrentcolumn=\count160
\pgf@matrix@numberofcolumns=\count161
)
\tikz@expandcount=\count162

(/usr/local/texlive/2015/texmf-dist/tex/generic/pgf/frontendlayer/tikz/librarie
s/tikzlibrarytopaths.code.tex
File: tikzlibrarytopaths.code.tex 2008/06/17 v3.0.0 (rcs-revision 1.2)
)))
(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2012/11/06 v6.83m Hypertext links for LaTeX

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-hyperref.sty
Package: hobsub-hyperref 2012/05/28 v1.13 Bundle oberdiek, subset hyperref (HO)


(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/hobsub-generic.sty
Package: hobsub-generic 2012/05/28 v1.13 Bundle oberdiek, subset generic (HO)
Package: hobsub 2012/05/28 v1.13 Construct package bundles (HO)
Package hobsub Info: Skipping package `infwarerr' (already loaded).
Package hobsub Info: Skipping package `ltxcmds' (already loaded).
Package: ifluatex 2010/03/01 v1.3 Provides the ifluatex switch (HO)
Package ifluatex Info: LuaTeX not detected.
Package hobsub Info: Skipping package `ifvtex' (already loaded).
Package: intcalc 2007/09/27 v1.1 Expandable calculations with integers (HO)
Package hobsub Info: Skipping package `ifpdf' (already loaded).
Package: etexcmds 2011/02/16 v1.5 Avoid name clashes with e-TeX commands (HO)
Package etexcmds Info: Could not find \expanded.
(etexcmds)             That can mean that you are not using pdfTeX 1.50 or
(etexcmds)             that some package has redefined \expanded.
(etexcmds)             In the latter case, load this package earlier.
Package: kvsetkeys 2012/04/25 v1.16 Key value parser (HO)
Package: kvdefinekeys 2011/04/07 v1.3 Define keys (HO)
Package: pdftexcmds 2011/11/29 v0.20 Utility functions of pdfTeX for LuaTeX (HO
)
Package pdftexcmds Info: LuaTeX not detected.
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
Package: pdfescape 2011/11/25 v1.13 Implements pdfTeX's escape features (HO)
Package: bigintcalc 2012/04/08 v1.3 Expandable calculations on big integers (HO
)
Package: bitset 2011/01/30 v1.1 Handle bit-vector datatype (HO)
Package: uniquecounter 2011/01/30 v1.2 Provide unlimited unique counter (HO)
)
Package hobsub Info: Skipping package `hobsub' (already loaded).
Package: letltxmacro 2010/09/02 v1.4 Let assignment for LaTeX macros (HO)
Package: hopatch 2012/05/28 v1.2 Wrapper for package hooks (HO)
Package: xcolor-patch 2011/01/30 xcolor patch
Package: atveryend 2011/06/30 v1.8 Hooks at the very end of document (HO)
Package atveryend Info: \enddocument detected (standard20110627).
Package: atbegshi 2011/10/05 v1.16 At begin shipout hook (HO)
Package: refcount 2011/10/16 v3.4 Data extraction from label references (HO)
Package: hycolor 2011/01/30 v1.7 Color options for hyperref/bookmark (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/auxhook.sty
Package: auxhook 2011/03/04 v1.3 Hooks for auxiliary files (HO)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/kvoptions.sty
Package: kvoptions 2011/06/30 v3.11 Key value format for package options (HO)
)
\@linkdim=\dimen227
\Hy@linkcounter=\count163
\Hy@pagecounter=\count164

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2012/11/06 v6.83m Hyperref: PDFDocEncoding definition (HO)
)
\Hy@SavedSpaceFactor=\count165

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/hyperref.cfg
File: hyperref.cfg 2002/06/06 v1.2 hyperref configuration of TeXLive
)
Package hyperref Info: Hyper figures OFF on input line 4443.
Package hyperref Info: Link nesting OFF on input line 4448.
Package hyperref Info: Hyper index ON on input line 4451.
Package hyperref Info: Plain pages OFF on input line 4458.
Package hyperref Info: Backreferencing OFF on input line 4463.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4688.
\c@Hy@tempcnt=\count166

(/usr/local/texlive/2015/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip22
Package: url 2013/09/16  ver 3.4  Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 5041.
\XeTeXLinkMargin=\dimen228
\Fld@menulength=\count167
\Field@Width=\dimen229
\Fld@charsize=\dimen230
Package hyperref Info: Hyper figures OFF on input line 6295.
Package hyperref Info: Link nesting OFF on input line 6300.
Package hyperref Info: Hyper index ON on input line 6303.
Package hyperref Info: backreferencing OFF on input line 6310.
Package hyperref Info: Link coloring OFF on input line 6315.
Package hyperref Info: Link coloring with OCG OFF on input line 6320.
Package hyperref Info: PDF/A mode OFF on input line 6325.
LaTeX Info: Redefining \ref on input line 6365.
LaTeX Info: Redefining \pageref on input line 6369.
\Hy@abspage=\count168
\c@Item=\count169
\c@Hfootnote=\count170
)

Package hyperref Message: Driver (autodetected): hpdftex.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2012/11/06 v6.83m Hyperref driver for pdfTeX
\Fld@listcount=\count171
\c@bookmark@seq@number=\count172

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/rerunfilecheck.sty
Package: rerunfilecheck 2011/04/15 v1.7 Rerun checks for auxiliary files (HO)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 2
82.
)
\Hy@SectionHShift=\skip68
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2013/05/23 v2.5a Micro-typographical refinements (RS)
\MT@toks=\toks42
\MT@count=\count173
LaTeX Info: Redefining \textls on input line 766.
\MT@outer@kern=\dimen231
LaTeX Info: Redefining \textmicrotypecontext on input line 1285.
\MT@listname@count=\count174

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2013/05/23 v2.5a Definitions specific to pdftex (RS)

LaTeX Info: Redefining \lsstyle on input line 915.
LaTeX Info: Redefining \lslig on input line 915.
\MT@outer@space=\skip69
)
Package microtype Info: Loading configuration file microtype.cfg.

(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2013/05/23 v2.5a microtype main configuration file (RS)
))
(/usr/local/texlive/2015/texmf-dist/tex/latex/mathtools/mathtools.sty
Package: mathtools 2015/05/11 v1.16 mathematical typesetting tools

(/usr/local/texlive/2015/texmf-dist/tex/latex/mathtools/mhsetup.sty
Package: mhsetup 2010/01/21 v1.2a programming setup (MH)
)
LaTeX Info: Thecontrolsequence`\('isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\)'isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\['isalreadyrobust on input line 129.
LaTeX Info: Thecontrolsequence`\]'isalreadyrobust on input line 129.
\g_MT_multlinerow_int=\count175
\l_MT_multwidth_dim=\dimen232
\origjot=\skip70
\l_MT_shortvdotswithinadjustabove_dim=\dimen256
\l_MT_shortvdotswithinadjustbelow_dim=\dimen257
\l_MT_above_intertext_sep=\dimen258
\l_MT_below_intertext_sep=\dimen259
\l_MT_above_shortintertext_sep=\dimen260
\l_MT_below_shortintertext_sep=\dimen261
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/stmaryrd/stmaryrd.sty
Package: stmaryrd 1994/03/03 St Mary's Road symbol package
\symstmry=\mathgroup6
LaTeX Font Info:    Overwriting symbol font `stmry' in version `bold'
(Font)                  U/stmry/m/n --> U/stmry/b/n on input line 89.
)
\c@theorem=\count176
\c@claim=\count177

\bibstyle{plain}
(./Multiparameter Minmax-AllenCahn.aux)
\openout1 = `"Multiparameter Minmax-AllenCahn.aux"'.

LaTeX Font Info:    Checking defaults for OML/cmm/m/it on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for T1/cmr/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for OT1/cmr/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for OMS/cmsy/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for OMX/cmex/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for U/cmr/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Checking defaults for PD1/pdf/m/n on input line 62.
LaTeX Font Info:    ... okay on input line 62.
LaTeX Font Info:    Try loading font information for U+msa on input line 62.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
)
LaTeX Font Info:    Try loading font information for U+msb on input line 62.

(/usr/local/texlive/2015/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
)
LaTeX Font Info:    Try loading font information for U+stmry on input line 62.

(/usr/local/texlive/2015/texmf-dist/tex/latex/stmaryrd/Ustmry.fd)
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: <default>
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* hratio: 1:1
* vratio: 1:1
* modes: twoside 
* h-part:(L,W,R)=(120.14749pt, 374.0pt, 120.1475pt)
* v-part:(T,H,B)=(110.0pt, 600.0pt, 84.96999pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=374.0pt
* \textheight=600.0pt
* \oddsidemargin=47.8775pt
* \evensidemargin=47.87752pt
* \topmargin=15.73001pt
* \headheight=8.0pt
* \headsep=14.0pt
* \topskip=10.0pt
* \footskip=12.0pt
* \marginparwidth=90.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=7.0pt plus 11.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidetrue
* \@mparswitchtrue
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

ABD: EveryShipout initializing macros
(/usr/local/texlive/2015/texmf-dist/tex/context/base/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count178
\scratchdimen=\dimen262
\scratchbox=\box61
\nofMPsegments=\count179
\nofMParguments=\count180
\everyMPshowfont=\toks43
\MPscratchCnt=\count181
\MPscratchDim=\dimen263
\MPnumerator=\count182
\makeMPintoPDFobject=\count183
\everyMPtoPDFconversion=\toks44
) (/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
Package: epstopdf-base 2010/02/09 v2.5 Base part for package epstopdf

(/usr/local/texlive/2015/texmf-dist/tex/latex/oberdiek/grfext.sty
Package: grfext 2010/08/19 v1.1 Manage graphics extensions (HO)
)
Package grfext Info: Graphics extension search list:
(grfext)             [.png,.pdf,.jpg,.mps,.jpeg,.jbig2,.jb2,.PNG,.PDF,.JPG,.JPE
G,.JBIG2,.JB2,.eps]
(grfext)             \AppendGraphicsExtensions on input line 452.

(/usr/local/texlive/2015/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Liv
e
))
\AtBeginShipoutBox=\box62
Package hyperref Info: Link coloring OFF on input line 62.

(/usr/local/texlive/2015/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2012/10/27 v2.43 Cross-referencing by name of section

(/usr/local/texlive/2015/texmf-dist/tex/generic/oberdiek/gettitlestring.sty
Package: gettitlestring 2010/12/03 v1.4 Cleanup title references (HO)
)
\c@section@level=\count184
)
LaTeX Info: Redefining \ref on input line 62.
LaTeX Info: Redefining \pageref on input line 62.
LaTeX Info: Redefining \nameref on input line 62.

(./Multiparameter Minmax-AllenCahn.out) (./Multiparameter Minmax-AllenCahn.out)
\@outlinefile=\write4
\openout4 = `"Multiparameter Minmax-AllenCahn.out"'.

LaTeX Info: Redefining \microtypecontext on input line 62.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype)             stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `basictext'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-cmr.cfg
File: mt-cmr.cfg 2013/05/19 v2.2 microtype config. file: Computer Modern Roman 
(RS)
)
(./introduction.tex
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
(/usr/local/texlive/2015/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
) [1{/usr/local/texlive/2015/texmf-var/fonts/map/pdftex/updmap/pdftex.map}] [2]
 [3] [4]

LaTeX Warning: Reference `z2index' on page 5 undefined on input line 105.


LaTeX Warning: Citation `Federer' on page 5 undefined on input line 107.


Overfull \hbox (9.75769pt too wide) in paragraph at lines 98--115
[][]
 []

[5]) (./energy.tex [6] [7] [8]
Overfull \hbox (41.52882pt too wide) in paragraph at lines 102--104
[]$ \OT1/cmr/m/n/10.95 (-20) and this seg-ment to ob-tain a con-tin-u-ous path 
$[]$
 []

[9] [10] [11] [12]) (./min-max.tex [13] [14]
LaTeX Font Info:    Try loading font information for OMS+cmr on input line 50.

(/usr/local/texlive/2015/texmf-dist/tex/latex/base/omscmr.fd
File: omscmr.fd 2014/09/29 v2.5h Standard LaTeX font definitions
)
LaTeX Font Info:    Font shape `OMS/cmr/m/n' in size <10.95> not available
(Font)              Font shape `OMS/cmsy/m/n' tried instead on input line 50.

Overfull \hbox (35.05742pt too wide) in paragraph at lines 63--63
[]\OT1/cmr/m/n/10.95 (-20) More pre-cisely, let $(\OML/cmm/m/it/10.95 M[]; g\OT
1/cmr/m/n/10.95 (-20) )$ be a closed Rie-mann-ian man-i-fold. De-fine $[]$
 []

[15] [16] [17]) (./upperbound.tex [18] [19] [20] [21] [22] [23]) (./bounds.tex
[24] [25]) (./comparison.tex [26] [27] [28] [29] [30] [31]
Underfull \hbox (badness 4505) in paragraph at lines 181--182
[]\OT1/cmr/m/n/10.95 (+20) For this pur-pose, we com-pare non-trivial co-ho-mol
-ogy classes in
 []

[32] [33] [34] [35]
Overfull \hbox (58.75436pt too wide) in paragraph at lines 332--333
[]$\OT1/cmr/m/n/10.95 (-20) , we will be able to find a dis-crete map $[]$,
 []


Underfull \vbox (badness 1394) has occurred while \output is active []

 [36]
Overfull \hbox (25.80751pt too wide) in paragraph at lines 338--340
[]$ \OT1/cmr/m/n/10.95 (-20) for $\OML/cmm/m/it/10.95 v \OT1/cmr/m/n/10.95 (-20
) = 0\OML/cmm/m/it/10.95 ; [] ; \OT1/cmr/m/n/10.95 (-20) 3[] \OMS/cmsy/m/n/10.9
5 ^^@ \OT1/cmr/m/n/10.95 (-20) 1$ and $[]$. 
 []

[37] [38] [39]
Overfull \hbox (9.49109pt too wide) in paragraph at lines 441--443
\OT1/cmr/m/n/10.95 (-20) Observe that $\OML/cmm/m/it/10.95 S[] \OT1/cmr/m/n/10.
95 (-20) = \OML/cmm/m/it/10.95 S[]$ \OT1/cmr/m/n/10.95 (-20) and $\OML/cmm/m/it
/10.95 d[] \OT1/cmr/m/n/10.95 (-20) = \OMS/cmsy/m/n/10.95 ^^@\OML/cmm/m/it/10.9
5 d[]$ \OT1/cmr/m/n/10.95 (-20) for all $\OML/cmm/m/it/10.95 a \OMS/cmsy/m/n/10
.95 2 \OML/cmm/m/it/10.95 S[]$\OT1/cmr/m/n/10.95 (-20) . We de-fine $[]$
 []

) (./analysis.tex [40]) (./index.tex [41] [42] [43])
(./Multiparameter Minmax-AllenCahn.bbl [44]
Underfull \vbox (badness 10000) has occurred while \output is active []

 [45]
Underfull \hbox (badness 1490) in paragraph at lines 250--252
[]\OT1/cmr/m/sc/9 (+20) G. Smith\OT1/cmr/m/n/9 (+20) , \OT1/cmr/m/it/9 (+20) Bi
-fur-ca-tion of so-lu-tions to the allen-cahn equa-tion\OT1/cmr/m/n/9 (+20) , a
rXiv preprint
 []

)
Package microtype Info: Loading generic settings for font family
(microtype)             `cmtt' (encoding: OT1).
(microtype)             For optimal results, create family-specific settings.
(microtype)             See the microtype manual for details.
 [46]
Package atveryend Info: Empty hook `BeforeClearDocument' on input line 121.
Package atveryend Info: Empty hook `AfterLastShipout' on input line 121.
 (./Multiparameter Minmax-AllenCahn.aux)
Package atveryend Info: Executing hook `AtVeryEndDocument' on input line 121.
Package atveryend Info: Executing hook `AtEndAfterFileList' on input line 121.
Package rerunfilecheck Info: File `"Multiparameter Minmax-AllenCahn".out' has n
ot changed.
(rerunfilecheck)             Checksum: 14D227CBE893E3D50B00E15F053CA268;590.


LaTeX Warning: There were undefined references.


LaTeX Warning: Label(s) may have changed. Rerun to get cross-references right.

Package atveryend Info: Empty hook `AtVeryVeryEnd' on input line 121.
 ) 
Here is how much of TeX's memory you used:
 25751 strings out of 493089
 473994 string characters out of 6134842
 552126 words of memory out of 5000000
 28161 multiletter control sequences out of 15000+600000
 24995 words of font info for 196 fonts, out of 8000000 for 9000
 1302 hyphenation exceptions out of 8191
 55i,11n,54p,10404b,556s stack positions out of 5000i,500n,10000p,200000b,80000s
</usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx10.pfb
></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmcsc10.pfb
></usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb>
</usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb><
/usr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></u
sr/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb></usr
/local/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/l
ocal/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/loc
al/texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/
texlive/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb></usr/local/tex
live/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texliv
e/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive
/2015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/texlive/2
015/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb></usr/local/texlive/201
5/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2015/
texmf-dist/fonts/type1/public/amsfonts/cm/cmti10.pfb></usr/local/texlive/2015/t
exmf-dist/fonts/type1/public/amsfonts/cm/cmti9.pfb></usr/local/texlive/2015/tex
mf-dist/fonts/type1/public/amsfonts/cm/cmtt9.pfb></usr/local/texlive/2015/texmf
-dist/fonts/type1/public/amsfonts/symbols/msam10.pfb></usr/local/texlive/2015/t
exmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb></usr/local/texlive/20
15/texmf-dist/fonts/type1/public/stmaryrd/stmary10.pfb>
Output written on "Multiparameter Minmax-AllenCahn.pdf" (46 pages, 542131 bytes
).
PDF statistics:
 883 PDF objects out of 1000 (max. 8388607)
 805 compressed objects within 9 object streams
 255 named destinations out of 1000 (max. 500000)
 16981 words of extra memory for PDF output out of 17280 (max. 10000000)


